Wireless Channel Prediction via Gaussian Mixture Models

In this work, we utilize a Gaussian mixture model (GMM) to capture the underlying probability density function (PDF) of the channel trajectories of moving mobile terminals (MTs) within the coverage area of a base station (BS) in an offline phase. We propose to leverage the same GMM for channel prediction in the online phase. Our proposed approach does not require signal-to-noise ratio (SNR)-specific training and allows for parallelization. Numerical simulations for both synthetic and measured channel data demonstrate the effectiveness of our proposed GMM-based channel predictor compared to state-ofthe-art channel prediction methods.

==> Figures/graph_70.csv <==
comp,GMM_full,GMM_toep,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep
8,0.0288440820884266,0.0297646900151536,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
16,0.027501395484415,0.0286789487041185,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
32,0.0269442986569439,0.0280423773308122,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
64,0.0262029163557819,0.0274700730741728,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
128,0.0261252417135329,0.0269563954095542,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606


==> Figures/graph_80_TUD.csv <==
snr_dB,GMM_full,GMM_toep,GMM_circ,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep_P_inf,NN_circ_P_inf,NN_toep_P_1,NN_circ_P_1,NN_toep_P_2,NN_circ_P_2,NN_toep_P_3,NN_circ_P_3
-10,0.6583787097844662,0.6547187248234666,0.8044274145473469,0.713874134305581,0.7170594739027468,0.7287417416596065,0.6824867794423747,0.699023988492363,0.7026028363380042,0.6711580848196068,0.7030696091915922,0.6606401789898393,0.7028564994312783,0.6564022507053981,0.6992435384510958
-5,0.413082045708246,0.4177472258685294,0.7493685548293222,0.5326252407416063,0.5425220628100181,0.5490661757750127,0.4977684142203574,0.5029315765151787,0.5008237922927944,0.4235781535368409,0.4484991620661659,0.4140356562034165,0.4444382257715268,0.4112611150319119,0.4414253115648177
0,0.228955150462045,0.2301437895955324,0.7143592653079313,0.3634979352441778,0.3696559397777152,0.3743588468607842,0.3231543230219837,0.3258238343512698,0.3259382947989369,0.2303757404675814,0.2511252632410097,0.2267265939707047,0.2517861104193654,0.2255017250308579,0.2485607565036744
5,0.115491760715913,0.1180731152038331,0.6852467594655473,0.25909326003032,0.2652477269965489,0.2684260647111084,0.2014554461459325,0.2047361486750306,0.2050893012938294,0.1155617610560221,0.1249467198354997,0.1166377126621898,0.1265146010420667,0.1187955482727795,0.1293605461307952
10,0.0581853080203473,0.0604057628442525,0.6854818095232655,0.2182205594587143,0.2179708468644438,0.2157864314139785,0.1189828142901703,0.1202728890394925,0.1208177142886916,0.0600833279694157,0.0634440651871504,0.0598538190817547,0.0660049156736556,0.0592220186018882,0.0643129613049948
15,0.0298581956897024,0.0323945784710288,0.6750015142742637,0.1702298300756835,0.1719873793682903,0.1751015614138379,0.0682162928450061,0.0694907046410471,0.0712795171494103,0.0329716871850301,0.036340115897348,0.0317829476531087,0.0346612669445908,0.0316949257830697,0.0350288411134171
20,0.0160085951432174,0.0181850113939636,0.6700624974838457,0.1099400833044444,0.1148551369410962,0.125435730540318,0.0406444020971169,0.0411714546425742,0.0411247328569085,0.0194586355576835,0.0205007331101363,0.0178633826595736,0.01878563184845,0.0185950839039705,0.019716132694542
25,0.0093980991668483,0.0111376053219043,0.6712462395013293,0.0733082590044079,0.0764245110945223,0.0855517220048882,0.0260135093863462,0.0265396950891919,0.0277241178011669,0.0129527393282933,0.0126337917367282,0.0115045057748553,0.0119167880588861,0.0130517222671353,0.0177570118436169
30,0.0064510511439802,0.0079886650727134,0.6760897204768893,0.0703146387541075,0.0703197944173164,0.0698880305190659,0.0180886584105314,0.0187071562427606,0.0186900602777075,0.0108881241839591,0.0090806002535944,0.0077680093080088,0.009291219970787,0.0095339552736865,0.013280884628542


==> Figures/graph_81.csv <==
snr_dB,GMM_full,GMM_toep,GMM_circ,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep,NN_circ
-10,0.896698148370543,0.8957975093869819,0.9272435233675904,0.8437407731835662,0.8550925996316467,0.880279368176639,0.9173774314112088,0.932496760231506,0.9410049029109344
-5,0.666907267409411,0.6726622428187959,0.7376791513433283,0.6394289056869142,0.6627605198529296,0.7053829823930483,0.7492866761850665,0.6807939087692001,0.76584985695068
0,0.4162890123531315,0.4226119707247473,0.5021550885536782,0.4183039564991004,0.4376472020299325,0.4911472293191238,0.5307064842908661,0.4235474451296949,0.4401917065832754
5,0.2259972848529506,0.2304694832743426,0.3118722564798486,0.2371180937827391,0.2551637877522962,0.3077817082456922,0.3324646067478262,0.236676352084077,0.2479307215620058
10,0.1149862169510329,0.1158627902519782,0.1900561036424786,0.121148757540438,0.1384379963057915,0.1891183603872325,0.188472370365552,0.1251948979132208,0.1350754001207094
15,0.0559970932205513,0.0571586431291633,0.1274449028172364,0.0603565026470578,0.0717901949929302,0.1168465506702047,0.1005940282572858,0.0645726026085505,0.0711839244898384
20,0.0260410699477899,0.0267137199944279,0.0931882726501888,0.0283465390075312,0.0364143322342189,0.0750075111249308,0.0516298410147298,0.036030763806917,0.0391790629522488
25,0.0120928394107013,0.0125739510500101,0.0752388201335068,0.0130624283977991,0.0185810738429297,0.0506726968964813,0.0259301704960832,0.0211647994944209,0.0223270302181676
30,0.005464297920224,0.0058072881240079,0.0664510253241975,0.006015860798839,0.0097835238615385,0.0355730515045466,0.0128296042034043,0.0113218970063867,0.0125931722284528


==> Figures/graph_81_TUD.csv <==
snr_dB,GMM_full,GMM_toep,GMM_circ,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep_P_inf,NN_circ_P_inf,NN_toep_P_1,NN_circ_P_1,NN_toep_P_2,NN_circ_P_2,NN_toep_P_3,NN_circ_P_3
-10,0.5454467900476933,0.5492390784077552,0.668834010105881,0.6094185176660624,0.6135592238689752,0.6170905267328448,0.5857763970112668,0.5920905560618739,0.5947056420459645,0.5594576629716588,0.5985411150453556,0.554996719482926,0.6003134425753952,0.5748995478231398,0.6090056747710516
-5,0.3047923224150443,0.3026728680853804,0.5127748377390933,0.3915160520655174,0.3961633514078039,0.4008552521671571,0.3634947269127721,0.3687723509123213,0.3717819781249792,0.3080107469542025,0.3717108369282404,0.3050412447590565,0.3382575179381347,0.307700385988395,0.3731549533537378
0,0.1476103663701827,0.1480399412993834,0.3953572785787665,0.2211579758946189,0.2241985252510028,0.2287032889960754,0.1974162711177947,0.1977658609421903,0.1996280626029934,0.150800718879497,0.1626810346484058,0.1499490842897444,0.1605898265782164,0.1475702796151528,0.1588095382579764
5,0.0661129417491671,0.0672549509815203,0.3338466506289699,0.1326807732519024,0.1326260951069408,0.1335305726166167,0.0973897476259551,0.0979549327289864,0.0997340104029239,0.0677030563593986,0.0700905874639188,0.066481032980994,0.0693548610721697,0.0669268626041997,0.0689606245236318
10,0.0279839344597249,0.0289799691227772,0.3084408342341964,0.0882829433429126,0.089531418726682,0.0894068876524226,0.0443536443397499,0.0459157051012759,0.045008111315313,0.0304068993644372,0.0314718022506015,0.0287317563464895,0.0303994686202027,0.0287400078982067,0.0317991493654237
15,0.0124795352594031,0.0131239808919609,0.29804708235199,0.0524241747712715,0.0548023337418792,0.0581510794657334,0.0201485426908859,0.0203881252489539,0.0200442167562332,0.0144510342633997,0.0140399838405354,0.0136363022353379,0.0136619909904154,0.0133805185070661,0.0152183920239755
20,0.005869628339622,0.0064407382294227,0.2928439509684866,0.0254540086817576,0.0273893717081935,0.0325405722518621,0.0093723165629466,0.0097806769779167,0.0097132489582715,0.0077849038092388,0.0069413763091588,0.0075301607869436,0.006838158068751,0.0073524756489334,0.00820765717321
25,0.0032466790970247,0.0035796940514667,0.290653103748244,0.0159754142711642,0.0165754301502772,0.0181591648614146,0.0050684228019563,0.0050577822893778,0.0052730516648841,0.0045323148282503,0.0050354399708394,0.0039302717568498,0.0043851431901857,0.004261530990437,0.0051858460573499
30,0.0022674136574077,0.0025094889605656,0.2902597706821503,0.0141376577748896,0.0140631498407712,0.0137701651589813,0.0032551550254757,0.0033201302814395,0.0033567509492525,0.0032750237793774,0.0030019782850389,0.002675237376952,0.0028556429030985,0.003197030399846,0.0031387302508576


==> Figures/graph_84_TUD_SNR_20.csv <==
l,GMM_full,GMM_toep,GMM_circ,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep_P_inf,NN_circ_P_inf,NN_toep_P_1,NN_circ_P_1,NN_toep_P_2,NN_circ_P_2,NN_toep_P_3,NN_circ_P_3
1,0.0061429364592288,0.0064338441420777,0.0597569139485945,0.0266178833587123,0.0277375324959073,0.0305907893144138,0.0095888588907712,0.0656985724187613,0.0602920068417192,0.0692576447449731,0.0697837324128325,0.0657999473576378,0.0707991394875864,0.0704605439685566,0.06894619036300019
2,0.0085237054842256,0.0091508493665061,0.1908947612139813,0.0452469530031173,0.0472765712092496,0.0522096021162809,0.0159454561867636,0.0405970699526008,0.0371492280848072,0.0378247202958546,0.0402319228331937,0.0350670925059906,0.0384175420040475,0.03844671731956915,0.037708789828131986
3,0.0117850121595991,0.0128721680981942,0.3983466737593544,0.0724663283832708,0.0757106995629036,0.0834612101785288,0.0259301407439103,0.0323477558420238,0.0309783850084786,0.0209026000306721,0.0258328688336786,0.0188976210374806,0.0208500133385274,0.02099497023718858,0.020882775055215977
4,0.0162169103889486,0.0180277972255575,0.6689874895651485,0.1093679708339809,0.114264624958348,0.1256498140022096,0.0405733407650876,0.0413285758296621,0.0420802650326933,0.0196076736632114,0.0275413134682142,0.0182639213621145,0.0189868096033785,0.019112471610683204,0.019366491285711673


==> Figures/graph_88.csv <==
comp,GMM_full,GMM_toep,Jakes,Jakes_10_dev,Jakes_20_dev,samp_cov,NN_toep
2.0,0.037710047269956,0.03783900030755794,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
4.0,0.0307022750349287,0.03136691953219347,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.035564666216740606
8.0,0.0288440820884266,0.0297646900151536,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.0355646662167406
16.0,0.027501395484415,0.0286789487041185,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.0355646662167406
32.0,0.0269442986569439,0.0280423773308122,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.0355646662167406
64.0,0.0262029163557819,0.0274700730741728,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.0355646662167406
128.0,0.0261252417135329,0.0269563954095542,0.0284354583301644,0.0362633649305821,0.0747379118332922,0.0521327898118927,0.0355646662167406


==> Figures/graph_91_TUD_SNR_20.csv <==
l,NN_toep_step_1_P_inf,NN_circ_step_1_P_inf,NN_toep_step_1_P_1,NN_circ_step_1_P_1,NN_toep_step_1_P_2,NN_circ_step_1_P_2,NN_toep_step_1_P_3,NN_circ_step_1_P_3,NN_toep_step_2_P_inf,NN_circ_step_2_P_inf,NN_toep_step_2_P_1,NN_circ_step_2_P_1,NN_toep_step_2_P_2,NN_circ_step_2_P_2,NN_toep_step_2_P_3,NN_circ_step_2_P_3,NN_toep_step_3_P_inf,NN_circ_step_3_P_inf,NN_toep_step_3_P_1,NN_circ_step_3_P_1,NN_toep_step_3_P_2,NN_circ_step_3_P_2,NN_toep_step_3_P_3,NN_circ_step_3_P_3,NN_toep_step_4_P_inf,NN_circ_step_4_P_inf,NN_toep_step_4_P_1,NN_circ_step_4_P_1,NN_toep_step_4_P_2,NN_circ_step_4_P_2,NN_toep_step_4_P_3,NN_circ_step_4_P_3,GMM_full,GMM_toep
1,0.0102007855175208,0.009933298458909,0.0071165069432113,0.0081780429609423,0.0071653501580488,0.0075135781580533,0.0080619609568352,0.0072132282312456,0.0155188651946442,0.0153035495633649,0.0149761915691875,0.0158098481806747,0.0130784528280194,0.0143693994062453,0.0148949101793148,0.0151331102481862,0.031063628615159,0.0325677746557636,0.0360179736751581,0.037177850024302,0.0331888123002537,0.0396084325960147,0.0366965188506969,0.0366962713811301,0.0585870178503136,0.0628765893479177,0.0676367390911417,0.0726354501384681,0.0703463577224493,0.0688308719015509,0.074502781539078,0.0703181413532542,0.0061429364592288,0.0064338441420777
2,0.0255861211278998,0.0241573948670332,0.0177969530482664,0.0198014497260668,0.018451434110692,0.0198475088792116,0.0198584236869353,0.0174292997231233,0.016116498366358,0.0164523931672167,0.0100912448217916,0.0124702068441025,0.0095225209754483,0.011795089596537,0.009968742986229,0.0108087037549463,0.0207885179535459,0.0213530317978733,0.0175612907109784,0.0201543070438515,0.0154700046880833,0.0195097601835984,0.0180470808146536,0.0182484368025764,0.0366826289967164,0.0398076007237868,0.0363141744315338,0.0394196619918008,0.038009443417402,0.0373670312058845,0.0408586204866526,0.0386709749214563,0.0085237054842256,0.0091508493665061
3,0.0566810888968938,0.0540924748473334,0.0437620192714568,0.0470944592872818,0.045240169357247,0.0475979450272099,0.0471203896924295,0.0428872353505875,0.0328108599826979,0.0334369654446491,0.0205775457907408,0.0249978810901973,0.021361823204486,0.024489325114664,0.0205662908329065,0.0216676667205594,0.0268698926541064,0.0262391952986516,0.0144432778330118,0.0187977013930939,0.0130215990052797,0.0147638777487381,0.0145059413721059,0.0151925414197927,0.0307187891738659,0.0327074359961417,0.020171376056376,0.0211129104132671,0.0204499180475339,0.0208807491553373,0.0219989955953818,0.0219993599455407,0.0117850121595991,0.0128721680981942
4,0.1027115995637701,0.0990207537495715,0.0844460423875005,0.0893503224685879,0.0869517969897081,0.0902112298681038,0.0891924930298852,0.0830575052934022,0.0651788615414708,0.0659055524731048,0.0463058099347978,0.0530987507963711,0.0484779280436978,0.0522669525814807,0.0466102537328847,0.0476529562862124,0.0491735224688871,0.0472039106540371,0.0270603460503577,0.033348670507032,0.0261475056849882,0.0256609469167945,0.026211660109701,0.0276212322132148,0.0412142462922477,0.0420763315664762,0.0199531203695427,0.0185290422412411,0.0185033447039306,0.0201188657259026,0.018681871233188,0.0208093571241809,0.0162169103889486,0.0180277972255575

